An augmented Lagrangian trust-region method with inexact gradient evaluations to accelerate constrained optimization problems using model hyperreduction

We present an augmented Lagrangian trust-region method to efficiently solve constrained optimization problems governed by large-scale nonlinear systems with application to partial differential equation-constrained optimization. At each major augmented Lagrangian iteration, the expensive optimization subproblem involving the full nonlinear system is replaced by an empirical quadrature-based hyperreduced model constructed on-the-fly. To ensure convergence of these inexact augmented Lagrangian subproblems, we develop a bound-constrained trust-region method that allows for inexact gradient evaluations, and specialize it to our specific setting that leverages hyperreduced models. This approach circumvents a traditional training phase because the models are built on-the-fly in accordance with the requirements of the trust-region convergence theory. Two numerical experiments (constrained aerodynamic shape design) demonstrate the convergence and efficiency of the proposed work. A speedup of 12.7x (for all computational costs, even costs traditionally considered "offline" such as snapshot collection and data compression) relative to a standard optimization approach that does not leverage model reduction is shown.

==> _py/inv1/final/s_hist.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=0,
ymode=log,
xlabel={time $(s)$},
ylabel={$S_i$}]
\addplot [mark=*, mark size=2, mark options={solid}, thick, solid, blue, mark repeat=1]
coordinates {
( 0.00000000e+00,  9.99936218e-01)
( 1.47369189e+02,  5.71393308e-02)
( 2.87925775e+02,  2.75066395e-02)
( 8.38970946e+02,  8.69434530e-03)
( 1.48994787e+03,  1.44715174e-04)
( 2.10484250e+03,  6.37626420e-05)
( 2.35755089e+03,  6.37804840e-05)
( 2.72453808e+03,  6.37804745e-05)
( 2.97720871e+03,  6.33785831e-05)
( 3.49007434e+03,  6.26687118e-05)
( 3.74687223e+03,  6.21006500e-05)
( 4.00308884e+03,  6.08919438e-05)
( 4.13878587e+03,  2.34197686e-05)
( 5.02667745e+03,  7.46386313e-07)};\label{line:feqp}

\addplot [mark=o, mark size=2, mark options={solid}, thick, dashed, red, mark repeat=1]
coordinates {
( 0.00000000e+00,  9.99936218e-01)
( 1.55085087e+02,  5.61986397e-02)
( 3.01007928e+02,  1.03340170e-02)
( 4.46587823e+02,  8.17934862e-03)
( 1.62712662e+03,  1.95440644e-05)
( 3.46455895e+03,  6.37735214e-05)
( 4.11507004e+03,  6.37799124e-05)
( 4.76437250e+03,  6.37805658e-05)
( 5.04230921e+03,  6.35223175e-05)
( 5.69235436e+03,  6.28693691e-05)
( 6.34200166e+03,  6.19685144e-05)
( 7.36254789e+03,  6.07381754e-05)
( 7.52111548e+03,  2.27178125e-05)
( 9.04514515e+03,  3.25167392e-07)};\label{line:from}

\addplot [thick, solid, black]
coordinates {
( 1.22896869e+02,  9.99936218e-01)
( 1.06799565e+03,  5.90099565e-02)
( 1.19932398e+03,  3.98881149e-02)
( 1.32098372e+03,  3.37422181e-02)
( 1.43812967e+03,  1.89763595e-01)
( 1.55579032e+03,  1.38608019e-01)
( 1.67342566e+03,  1.21761363e-01)
( 1.79059177e+03,  1.16522734e-01)
( 1.90739485e+03,  1.19237701e-01)
( 2.02423345e+03,  1.22091688e-01)
( 2.15015503e+03,  5.85361596e-02)
( 2.27590696e+03,  3.15085510e-02)
( 2.40070099e+03,  2.77306946e-02)
( 2.52550812e+03,  2.40999671e-02)
( 2.65012963e+03,  2.47066597e-02)
( 2.77488475e+03,  2.52012247e-02)
( 2.89962137e+03,  2.54121907e-02)
( 3.02436618e+03,  2.53099822e-02)
( 3.14893007e+03,  2.51511233e-02)
( 3.27364043e+03,  1.14227254e-02)
( 3.40191371e+03,  6.94662853e-03)
( 3.53029760e+03,  6.54691096e-03)
( 3.65853409e+03,  6.37324863e-03)
( 3.78714573e+03,  6.16222879e-03)
( 3.91624603e+03,  6.07642172e-03)
( 4.04485389e+03,  6.06693707e-03)
( 4.17345000e+03,  6.06725148e-03)
( 4.30196766e+03,  6.04949593e-03)
( 4.43051719e+03,  6.00777941e-03)
( 4.55902992e+03,  5.95696176e-03)
( 4.68753402e+03,  5.92154026e-03)
( 4.81598306e+03,  5.90177732e-03)
( 4.94449532e+03,  5.88263566e-03)
( 5.07304974e+03,  5.86051493e-03)
( 5.20145196e+03,  5.83742869e-03)
( 5.32982366e+03,  5.81590278e-03)
( 5.45817850e+03,  5.79514129e-03)
( 5.58659537e+03,  5.77150175e-03)
( 5.71509484e+03,  5.74269137e-03)
( 5.84340581e+03,  5.71444310e-03)
( 5.97170617e+03,  5.69529368e-03)
( 6.10027403e+03,  5.68426456e-03)
( 6.22872834e+03,  5.67283366e-03)
( 6.35721110e+03,  5.65724148e-03)
( 6.48555724e+03,  5.63985415e-03)
( 6.61402312e+03,  5.62638009e-03)
( 6.74229497e+03,  5.61949307e-03)
( 6.87075389e+03,  5.61542096e-03)
( 6.99912469e+03,  5.61086531e-03)
( 7.12754256e+03,  5.60646306e-03)
( 7.25607015e+03,  5.60398185e-03)
( 7.38446190e+03,  2.82592643e-03)
( 7.51286242e+03,  1.91413002e-03)
( 7.64128943e+03,  1.83905609e-03)
( 7.76971719e+03,  1.83182853e-03)
( 7.89819098e+03,  1.81825689e-03)
( 8.02663548e+03,  1.80909518e-03)
( 8.15517042e+03,  1.79817916e-03)
( 8.28362833e+03,  1.79027607e-03)
( 8.41209695e+03,  1.78759940e-03)
( 8.54052767e+03,  1.78748049e-03)
( 8.66903643e+03,  1.78744395e-03)
( 8.79734534e+03,  1.78703256e-03)
( 8.92585742e+03,  1.78595804e-03)
( 9.05433894e+03,  1.78472407e-03)
( 9.18277367e+03,  1.78378501e-03)
( 9.31124429e+03,  1.78292300e-03)
( 9.43972234e+03,  1.78142261e-03)
( 9.56822342e+03,  1.77828702e-03)
( 9.69669575e+03,  1.77100247e-03)
( 9.82517140e+03,  1.75457975e-03)
( 9.95378089e+03,  1.72285301e-03)
( 1.00821964e+04,  1.68095307e-03)
( 1.02107705e+04,  1.65326587e-03)
( 1.03392187e+04,  1.64625249e-03)
( 1.04677542e+04,  1.64534266e-03)
( 1.05962014e+04,  1.64477394e-03)
( 1.07247322e+04,  1.64277434e-03)
( 1.08532869e+04,  1.63821253e-03)
( 1.09818725e+04,  1.62644969e-03)
( 1.11103119e+04,  1.60018482e-03)
( 1.12387809e+04,  1.55006306e-03)
( 1.13672436e+04,  1.48385716e-03)
( 1.14957869e+04,  1.43425931e-03)
( 1.16243141e+04,  1.41649880e-03)
( 1.17528924e+04,  1.41373258e-03)
( 1.18813664e+04,  7.73740788e-04)
( 1.20097777e+04,  5.59440271e-04)
( 1.21383105e+04,  5.38533945e-04)
( 1.22667609e+04,  5.37987949e-04)
( 1.23951525e+04,  5.37859783e-04)
( 1.25235539e+04,  5.37848149e-04)
( 1.26520451e+04,  5.37802161e-04)
( 1.27803694e+04,  5.37599752e-04)
( 1.29090158e+04,  5.36934171e-04)
( 1.30374128e+04,  5.35126820e-04)
( 1.31658461e+04,  5.30665029e-04)
( 1.32944803e+04,  5.21343308e-04)
( 1.34184993e+04,  5.07052036e-04)
( 1.35422898e+04,  4.93974229e-04)
( 1.36709578e+04,  4.87570031e-04)
( 1.37993906e+04,  4.85784419e-04)
( 1.39278250e+04,  4.85445516e-04)
( 1.40561505e+04,  4.85256867e-04)
( 1.41845574e+04,  4.85043712e-04)
( 1.43129085e+04,  4.84798807e-04)
( 1.44412862e+04,  4.84352578e-04)
( 1.45695984e+04,  4.83345506e-04)
( 1.46980009e+04,  4.80842102e-04)
( 1.48264080e+04,  4.74621783e-04)
( 1.49549191e+04,  4.59908922e-04)
( 1.50833869e+04,  4.29596996e-04)
( 1.52121715e+04,  3.83734378e-04)
( 1.53405770e+04,  3.46167981e-04)
( 1.54693184e+04,  3.34710748e-04)
( 1.55975756e+04,  3.33320376e-04)
( 1.57221539e+04,  1.48072055e-04)
( 1.58469055e+04,  9.54101678e-05)
( 1.59717817e+04,  9.09211033e-05)
( 1.60965048e+04,  9.08652581e-05)
( 1.62212168e+04,  9.08723000e-05)
( 1.63460100e+04,  9.08751038e-05)
( 1.64707656e+04,  9.08745059e-05)
( 1.65955451e+04,  9.08685391e-05)
( 1.67202874e+04,  9.08504116e-05)
( 1.68451763e+04,  9.08030351e-05)
( 1.69723014e+04,  9.06790661e-05)
( 1.70972224e+04,  9.03622952e-05)
( 1.72221524e+04,  8.95795227e-05)
( 1.73470224e+04,  8.78161351e-05)
( 1.74719131e+04,  8.46260100e-05)
( 1.75967376e+04,  8.10507468e-05)
( 1.77215688e+04,  7.94903884e-05)
( 1.78463554e+04,  7.96051347e-05)
( 1.79712058e+04,  7.97955828e-05)
( 1.80961199e+04,  7.98356613e-05)
( 1.82209204e+04,  3.01519537e-05)
( 1.83457442e+04,  1.88895435e-05)
( 1.84706531e+04,  1.84731060e-05)
( 1.85954944e+04,  1.84719529e-05)
( 1.87203265e+04,  5.22313122e-06)
( 1.88452312e+04,  3.89993276e-06)
( 1.89702388e+04,  3.89556569e-06)
( 1.90951339e+04,  8.61718571e-07)
( 1.92200679e+04,  7.84513023e-07)
( 1.93448846e+04,  7.84519034e-07)
( 1.94697814e+04,  7.84523351e-07)
( 1.95946793e+04,  1.55689655e-07)
( 1.97195555e+04,  1.52269248e-07)
( 1.98443776e+04,  1.52269677e-07)
( 1.99691652e+04,  2.55282831e-08)
( 2.00940032e+04,  2.53926693e-08)
( 2.02188574e+04,  2.53926734e-08)
( 2.03439381e+04,  5.41000826e-12)
( 2.04688459e+04,  0.00000000e+00)};\label{line:fhdm}

\end{axis}
\end{tikzpicture}

==> _py/inv2/s_hist.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=0,
ymode=log,
xlabel={time $(s)$},
ylabel={$S_i$}]
\addplot [mark=*, mark size=2, mark options={solid}, thick, solid, blue, mark repeat=1]
coordinates {
( 0.00000000e+00,  9.98636088e-01)
( 1.42366350e+02,  9.39576863e-02)
( 2.81821028e+02,  8.63640380e-02)
( 7.06166995e+02,  1.73387259e-03)
( 1.32864774e+03,  8.45764436e-05)
( 1.46526193e+03,  3.93917557e-05)
( 2.06359751e+03,  3.01345470e-05)
( 2.41466996e+03,  2.75492916e-05)
( 2.78828088e+03,  2.74330226e-05)
( 3.18071673e+03,  2.73295029e-05)
( 4.47353141e+03,  2.70273331e-05)
( 4.74727183e+03,  2.70851002e-05)
( 5.90594441e+03,  2.70571821e-05)
( 6.65548103e+03,  2.22441981e-05)
( 8.79925601e+03,  9.30976962e-06)};\label{line:feqp}

\addplot [mark=o, mark size=2, mark options={solid}, thick, dashed, red, mark repeat=1]
coordinates {
( 0.00000000e+00,  9.98636088e-01)
( 1.50092922e+02,  4.34986504e-01)
( 1.39502069e+03,  5.27197305e-03)
( 1.55368553e+03,  1.09713860e-03)
( 2.67303204e+03,  5.78027066e-05)
( 2.82341377e+03,  2.85066903e-05)
( 3.49581536e+03,  2.79113892e-05)
( 5.59314546e+03,  2.72403223e-05)
( 6.31028270e+03,  2.70722244e-05)
( 7.01971251e+03,  2.68794408e-05)
( 9.06850557e+03,  2.66397901e-05)
( 9.74981957e+03,  2.66043792e-05)
( 1.24664202e+04,  2.64292322e-05)
( 1.44490367e+04,  1.93803123e-05)
( 1.57909705e+04,  1.17242579e-05)};\label{line:from}

\addplot [thick, solid, black]
coordinates {
( 1.20522517e+02,  9.98636088e-01)
( 5.32199104e+02,  2.31600456e+00)
( 9.73416930e+02,  7.25572064e+00)
( 1.38225005e+03,  9.53805373e+00)
( 1.75708921e+03,  6.70921493e+00)
( 2.11279769e+03,  4.70383468e+00)
( 2.44486340e+03,  3.23879081e+00)
( 2.59900820e+03,  9.01885479e-01)
( 2.73424886e+03,  7.25600256e-02)
( 3.00486638e+03,  7.63961397e-02)
( 3.27557261e+03,  8.80860514e-02)
( 3.54627025e+03,  1.05820767e-01)
( 3.69150593e+03,  1.45829853e-01)
( 3.83665927e+03,  1.55628283e-01)
( 3.97194146e+03,  1.14074286e-01)
( 4.10720774e+03,  5.94958869e-02)
( 4.24255341e+03,  6.19437322e-02)
( 4.37790063e+03,  3.84730246e-02)
( 4.51311882e+03,  2.45707297e-02)
( 4.64839181e+03,  2.40394793e-02)
( 4.91933413e+03,  2.20808585e-02)
( 5.18967063e+03,  2.09464316e-02)
( 5.46052702e+03,  2.06785890e-02)
( 5.73120948e+03,  2.00737410e-02)
( 5.86651276e+03,  2.00453752e-02)
( 6.00188972e+03,  2.01255681e-02)
( 6.13729657e+03,  2.02115935e-02)
( 6.27635712e+03,  2.03152194e-02)
( 6.41148771e+03,  2.03473281e-02)
( 6.54667105e+03,  2.02429279e-02)
( 6.68244840e+03,  2.00593579e-02)
( 6.81774087e+03,  1.98809240e-02)
( 7.08827818e+03,  1.97393209e-02)
( 7.36647373e+03,  1.96906095e-02)
( 7.50176798e+03,  1.97302815e-02)
( 7.63726169e+03,  1.22520359e-02)
( 7.76689762e+03,  9.11347385e-03)
( 7.89657504e+03,  8.75310373e-03)
( 8.02628531e+03,  7.84987870e-03)
( 8.28563602e+03,  7.37007291e-03)
( 8.41528176e+03,  7.30847929e-03)
( 8.54507285e+03,  7.30900695e-03)
( 8.67469512e+03,  7.30508622e-03)
( 8.93420524e+03,  7.28484255e-03)
( 9.19347314e+03,  7.26250194e-03)
( 9.32689034e+03,  4.18652096e-03)
( 9.46028032e+03,  2.72207899e-03)
( 9.59366215e+03,  2.65764561e-03)
( 9.72730712e+03,  2.63548064e-03)
( 9.86074618e+03,  2.61492184e-03)
( 9.99424191e+03,  2.58498995e-03)
( 1.01278043e+04,  2.54924180e-03)
( 1.02612844e+04,  2.52998980e-03)
( 1.03948596e+04,  2.52386361e-03)
( 1.05281641e+04,  2.52034494e-03)
( 1.06615438e+04,  2.51329563e-03)
( 1.07948296e+04,  2.50005997e-03)
( 1.09282149e+04,  2.47889715e-03)
( 1.10619499e+04,  2.45845865e-03)
( 1.11957658e+04,  2.44901240e-03)
( 1.13292044e+04,  2.44692274e-03)
( 1.14628252e+04,  2.44623774e-03)
( 1.15963822e+04,  2.44496899e-03)
( 1.17300700e+04,  2.44259410e-03)
( 1.18634402e+04,  2.43691795e-03)
( 1.19967929e+04,  2.42326692e-03)
( 1.21302699e+04,  2.39103556e-03)
( 1.22636936e+04,  2.32584523e-03)
( 1.23970929e+04,  2.23315591e-03)
( 1.25307601e+04,  2.16562531e-03)
( 1.26642364e+04,  2.14735618e-03)
( 1.27975555e+04,  2.14616257e-03)
( 1.29308695e+04,  2.14599943e-03)
( 1.30642617e+04,  2.14520632e-03)
( 1.31977376e+04,  2.14300225e-03)
( 1.33311143e+04,  2.13712890e-03)
( 1.34644743e+04,  2.12328746e-03)
( 1.35979543e+04,  2.09465963e-03)
( 1.37313375e+04,  2.05167824e-03)
( 1.38647979e+04,  2.01723764e-03)
( 1.39982659e+04,  2.00629522e-03)
( 1.41316667e+04,  8.95030712e-04)
( 1.42650882e+04,  5.53720805e-04)
( 1.43986516e+04,  5.25359893e-04)
( 1.45320084e+04,  5.24478206e-04)
( 1.46654404e+04,  5.25061628e-04)
( 1.47950570e+04,  2.22839622e-04)
( 1.49247977e+04,  1.35618607e-04)
( 1.50543348e+04,  1.30737438e-04)
( 1.51839171e+04,  1.30691272e-04)
( 1.53135610e+04,  1.30708426e-04)
( 1.54431492e+04,  1.30711845e-04)
( 1.55728443e+04,  1.30714876e-04)
( 1.57025867e+04,  1.30712135e-04)
( 1.58323713e+04,  1.30696420e-04)
( 1.59620942e+04,  1.30652983e-04)
( 1.60917482e+04,  1.30546197e-04)
( 1.62214255e+04,  1.30320571e-04)
( 1.63511335e+04,  1.29950148e-04)
( 1.64809789e+04,  1.29556374e-04)
( 1.66106586e+04,  1.29321469e-04)
( 1.67403973e+04,  1.29242350e-04)
( 1.68700185e+04,  4.62417688e-05)
( 1.69998829e+04,  2.97143843e-05)
( 1.71296184e+04,  2.91586655e-05)
( 1.72595447e+04,  2.91601501e-05)
( 1.73894288e+04,  8.05274796e-06)
( 1.75194392e+04,  5.99061971e-06)
( 1.76489903e+04,  5.96924704e-06)
( 1.77786936e+04,  5.96927037e-06)
( 1.79084981e+04,  1.15815434e-06)
( 1.80381711e+04,  1.01058569e-06)
( 1.81683620e+04,  1.01061388e-06)
( 1.82979776e+04,  6.55439740e-09)
( 1.84276529e+04,  6.36088320e-13)
( 1.85573425e+04,  2.17421293e-14)
( 1.90765629e+04,  0.00000000e+00)};\label{line:fhdm}

\end{axis}
\end{tikzpicture}
